Can the Long-Term Impact of Stellar M-Dwarf Flares Alter the Spectral Features of a Giant Gaseous Exoplanet?

In this work, we model the long-term impact of recurrent stellar flares on the atmospheres of metal-rich gaseous exoplanets. Using synthetic flare spectra from a fiducial flare model integrated with a photochemical kinetics code, we track the changes in atmospheric composition with time. We further analyze the spectral variability by feeding these abundance profiles into a radiative transfer code at various time steps. Our simulations showed variability and persistent changes in key atmospheric species, such as CH4, CO2, and SO2, when compared to their quiescent state. Extreme flare events cause rapid depletion of molecules in the upper atmosphere and a temporary disappearance of spectral features, especially the SO2 feature at 7-8 microns, which shifted by about 75 ppm. Many species did not fully return to their quiescent state after flares, resulting in lasting changes in abundance, especially for SO2 and CO2, key species when inferring the atmospheric metallicty. We also explored the cumulative effects of recurrent flares, showing that species like H2O and CH4 followed a decreasing abundance trend, with half-lives of around 28 to 31 years. These results indicate that flare activity plays a significant role in shaping both the short- and long-term atmospheric composition and spectral features of giant gaseous exoplanets orbiting M-dwarf stars, underscoring the need to account for stellar activity when characterising such atmospheres. Our findings also highlight that the atmosphere of the modelled planet is not static, suggesting that a probabilistic approach to atmospheric abundances may be more appropriate than static retrievals, particularly for gaseous planets orbiting active stars.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
